Quantum Field Theories Coupled to Supergravity: AdS/CFT and Local Couplings

This article is based on my PhD thesis and covers the following topics: Holographic meson spectra in a dilaton flow background, the mixed Coulomb-Higgs branch in terms of instantons on D7 branes, and a dual description of heavy-light mesons. Moreover, in a second part the conformal anomaly of four dimensional supersymmetric quantum field theories coupled to classical N=1 supergravity is explored in a superfield formulation. The complete basis for the anomaly and consistency conditions, which arise from cohomological considerations, are given. Possible implications for an extension of Zamolodchikov's c-theorem to four dimensional supersymmetric quantum field theories are discussed.

==> README.TXT <==

README
======

Files
-----

paper-arxiv.tex  arXiv version of the thesis ~ 120 pages
paper-fort...    journal version of the thesis ~ 120 pages
jo-diss.tex      pretty printed version of the thesis ~ 240 pages
jo-diss.bib      bibliography
joslac.bst       personal bib-style

chapters/*       all content

prepare-PDF.sh   script for PDF version (see below)

styles/*         all style files that are not included in the minimal tetex
                 configuration 

pictures/*       the name says it


w-art-mod.cls   hand modified versions of the 
w-fdp-mod.clo   "Fortschr. d. Physik" style to 
                accommodate the needs of a preprint

Translation
-----------

* latex + dvips should work as usual.

*  For pdfLaTeX, the following steps are required

  latex '\PassOptionsToPackage{pdfpicson}{jo} \input{paper.tex}'
  dvips -Ppdf -o paper-pics.ps paper.dvi
  ps2pdf paper-pics.ps paper-pics.pdf
  pdfcrop paper-pics.pdf paper-pics-cropped.pdf
  mv paper-pics-cropped.pdf paper-pics.pdf
  pdflatex paper.tex
  bibtex paper
  pdflatex paper.tex
  pdflatex paper.tex

There is also a shell script that does the job. 

For instance, use:

   ./prepare-PDF.sh paper-arxiv.tex


==> lmuserver-abstract.txt <==

This dissertation is devoted to the investigation of the interplay of
supersymmetric Yang-Mills theories (SYM) and supergravity (SUGRA). The
topic is studied from two points of view:

Firstly from the point of view of AdS/CFT correspondence, which
realises the coupling of four dimensional superconformal N=4 SYM
theory and ten dimensional type IIB SUGRA in a holographic way.  In
order to arrive at theories that resemble quantum chromodynamics (QCD)
more closely, fundamental fields are introduced using probe D7-branes
and non-trivial background configuration are considered.  In
particular supergravity solutions that are only asymptotically anti-de
Sitter and break supersymmetry are used. This allows the description
of spontaneous chiral symmetry breaking.  The meson spectrum is
calculated and the existence of an associated Goldstone mode is
demonstrated. Moreover it is shown that highly radially excited mesons
are not degenerate.  Additionally instanton configurations on the
D7-branes are investigated, which lead to a holographic description of
the dual field theory's Higgs branch.  Finally a holographic
description of heavy-light mesons is developed, which are mesons
consisting of quarks with a large mass difference, such that a
treatment of B mesons can be achieved.

The second approach to the topic of this thesis is the technique of
so-called space-time dependent couplings ("local couplings"), where
coupling constants are promoted to external sources.  This allows to
explore the conformal anomaly of quantum field theories coupled to a
classical gravity background.  The technique is extended to the
superfield description of N=1 supergravity, a complete basis for the
anomaly is given and the consistency conditions that arise from a
cohomological treatment are calculated.  Possible implications for an
extension of Zamolodchikov's c-theorem to four dimensional
supersymmetric quantum field theories are discussed.




--------------------------------------------------


Yang-Mills theory, AdS/CFT correspondence, QCD, 
chiral symmetry breaking, meson spectrum, Higgsbranch,
heavy-light mesons, space-time dependent couplings, c-theorem

